LASY: LAser manipulations made eaSY

Using realistic laser profiles for simulations of laser-plasma interaction is critical to reproduce experimental measurements, but the interface between experiments and simulations can be challenging. Similarly, start-to-end simulations with different codes may require error-prone manipulations to convert between different representations of a laser pulse. In this work, we propose LASY, an open-source Python library to simplify these workflows. Developed through an international collaboration between experimental, theoretical and computational physicists, LASY can be used to initialize a laser profile from an experimental measurement, from a simulation, or from analytics, manipulate it, and write it into a file in compliance with the openPMD standard. This profile can then be used as an input of a simulation code.

==> hipace_inputs.txt <==
max_step = 5000
lasers.use_phase = 0

my_constants.ne = 2e24
my_constants.Lramp = 250e-6

hipace.max_time = 2.e-3/clight
hipace.dt = 10.e-6/clight

hipace.verbose = 3

amr.n_cell = 512 512 1024 # 1024 1024 2000

hipace.MG_tolerance_rel = 1e-6
lasers.MG_tolerance_rel = 1e-6

# plasmas.sort_bin_size = 8
hipace.do_tiling = 0

geometry.prob_lo     = -150e-6   -150e-6   -80e-6
geometry.prob_hi     =  150e-6    150e-6     0e-6

lasers.names = laser
#laser.a0 = 3.0
#laser.focal_distance=0.
#laser.position_mean = 0. 0. 0.
#laser.w0 = 20e-6
#laser.L0 = 15e-6
#lasers.lambda0 = .8e-6
# laser.solver_type=fft
# lasers.input_file = lasy/tisa_00000.h5
# lasers.input_file = lasy2/lasy_00000.h5

hipace.bxby_solver=explicit


amr.max_level = 0

hipace.numprocs_x = 1
hipace.numprocs_y = 1

# hipace.depos_order_xy = 0

geometry.is_periodic = true  true  false  # Is periodic?

beams.names = no_beam

plasmas.names = plasma # no_plasma
plasma.density(x,y,z) = "0.0001*ne+if(z>0,0.9999*ne*if (z > Lramp, 1, .5*(1-cos(pi*z/Lramp))),0)"

plasma.ppc = 1 1
plasma.u_mean = 0.0 0.0 0.
plasma.element = electron
plasma.radius = 145.e-6

diagnostic.diag_type = xz
hipace.output_input = 2
diagnostic.output_period = 1


==> hipace_script.txt <==
#!/bin/bash -l
#SBATCH -A plasmabbq
#SBATCH --partition=develbooster
#SBATCH --nodes=4
#SBATCH --ntasks-per-node=4
#SBATCH --gres=gpu:4
#SBATCH --time=01:00:00
#SBATCH --job-name=hipace

source $HOME/hipace.profile
EXEC=$HOME/src/hipace/build/bin/hipace.MPI.CUDA.DP.LF

#srun -n 16 --cpu_bind=sockets $EXEC inputs \
#     lasers.input_file = lasy_gaussian/comparableGaussian_00000.h5 \
#     plasmas.names = no_plasma \
#     hipace.file_prefix = diags_vacuum_gaussian \
#    &> output_vacuum_gaussian.txt

#srun -n 16 --cpu_bind=sockets $EXEC inputs \
#     lasers.input_file = lasy_gaussian/comparableGaussian_00000.h5 \
#     plasmas.names = plasma \
#     hipace.file_prefix = diags_plasma_gaussian \
#    &> output_plasma_gaussian.txt

#srun -n 16 --cpu_bind=sockets $EXEC inputs \
#     lasers.input_file = lasy_realistic/lasy_00000.h5 \
#     plasmas.names = no_plasma \
#     hipace.file_prefix = diags_vacuum_realistic \
#    &> output_vacuum_realistic.txt

#srun -n 16 --cpu_bind=sockets $EXEC inputs \
#     lasers.input_file = lasy_realistic/lasy_00000.h5 \
#     plasmas.names = plasma \
#     hipace.file_prefix = diags_plasma_realistic \
#    &> output_plasma_realistic.txt

srun -n 16 --cpu_bind=sockets $EXEC inputs \
     lasers.input_file = lasy_realistic_HG/lasy_00000.h5 \
     plasmas.names = no_plasma \
     hipace.file_prefix = diags_vacuum_realistic_HG \
    &> output_vacuum_realistic_HG.txt

#srun -n 16 --cpu_bind=sockets $EXEC inputs \
#     lasers.input_file = lasy_realistic_HG/lasy_00000.h5 \
#     plasmas.names = plasma \
#     hipace.file_prefix = diags_plasma_realistic_HG \
#    &> output_plasma_realistic_HG.txt

